KMC 2: Fast and resource-frugal $k$-mer counting

Motivation: Building the histogram of occurrences of every $k$-symbol long substring of nucleotide data is a standard step in many bioinformatics applications, known under the name of $k$-mer counting. Its applications include developing de Bruijn graph genome assemblers, fast multiple sequence alignment and repeat detection. The tremendous amounts of NGS data require fast algorithms for $k$-mer counting, preferably using moderate amounts of memory. Results: We present a novel method for $k$-mer counting, on large datasets at least twice faster than the strongest competitors (Jellyfish~2, KMC~1), using about 12\,GB (or less) of RAM memory. Our disk-based method bears some resemblance to MSPKmerCounter, yet replacing the original minimizers with signatures (a carefully selected subset of all minimizers) and using $(k, x)$-mers allows to significantly reduce the I/O, and a highly parallel overall architecture allows to achieve unprecedented processing speeds. For example, KMC~2 allows to count the 28-mers of a human reads collection with 44-fold coverage (106\,GB of compressed size) in about 20 minutes, on a 6-core Intel i7 PC with an SSD. Availability: KMC~2 is freely available at http://sun.aei.polsl.pl/kmc. Contact: sebastian.deorowicz@polsl.pl

==> time_k.dat <==
k		m12_1	m12_2	m12		m12_space	m24_1	m24_2	m24		m24_space
22		1126	584		1709	115.0		973		505		1478	115.0
25		1200	591		1791	106.7		962		508		1470	106.7
28		1045	570		1615	100.9		913		487		1400	100.9
32		1058	937		1995	93.8		937		715		1652	93.8
40		976		1168	2144	83.8		861		935		1796	83.6
50		885		1177	2062	74.1		819		933		1752	74.1
55		913		1125	2038	69.8		837		952		1789	69.8
60		828		1086	1914	65.8		819		897		1716	65.8
70		795		1341	2136	57.9		777		1189	1966	57.9


==> time_ram.dat <==
ram_set		ram28	ram55	t28_1	t28_2	t28		t55_1	t55_2	t55
6			6		13		962		744		1706	1024	1422	2446
8			8		13		1001	655		1656	891		1427	2318
10			10		13		1031	587		1618	908		1134	2042
12			12		13		1045	570		1615	913		1125	2038
16			16		16		1000	521		1521	812		1018	1830
24			24		24		913		487		1400	837		952		1789
32			32		32		928		471		1399	826		872		1698
40			40		40		902		451		1353	840		857		1697


==> time_thr.dat <==
thr		t28		cpu28	t55		cpu55	t28gz	cpu28gz	t55gz	cpu55gz
1		1244	99		1565	99		1553	99		1876	99
2		875		146		977		164		849		188		983		196
3		643		201		722		227		626		257		834		234
4		577		227		673		246		445		372		623		321
5		550		243		653		257		369		458		601		336
6		539		252		624		275		317		539		483		430
8		519		293		598		310		277		712		446		526
10		489		339		569		356		261		848		407		636
12		416		430		550		403		244		995		380		751

